The Perils of Detecting Measurement Faults in Environmental Monitoring Networks

Scientists deploy environmental monitoring net-works to discover previously unobservable phenomena and quantify subtle spatial and temporal differences in the physical quantities they measure. Our experience, shared by others, has shown that measurements gathered by such networks are perturbed by sensor faults. In response, multiple fault detection techniques have been proposed in the literature. However, in this paper we argue that these techniques may misclassify events (e.g. rain events for soil moisture measurements) as faults, potentially discarding the most interesting measurements. We support this argument by applying two commonly used fault detection techniques on data collected from a soil monitoring network. Our results show that in this case, up to 45% of the event measurements are misclassified as faults. Furthermore, tuning the fault detection algorithms to avoid event misclassification, causes them to miss the majority of actual faults. In addition to exposing the tension between fault and event detection, our findings motivate the need to develop novel fault detection mechanisms which incorporate knowledge of the underlying events and are customized to the sensing modality they monitor.

==> data/BT_injected.csv <==
0,22.36,22.36
0.33333,23.01,23.01
0.66667,23.725,23.725
1,24.015,24.015
1.3333,25.045,25.045
1.6667,26.015,26.015
2,27.11,27.11
2.3333,28.605,28.605
2.6667,29.415,29.415
3,31.145,31.145
3.3333,32.83,32.83
3.6667,33.895,33.895
4,39.51,39.51
4.3333,44.56,44.56
4.6667,48.92,48.92
5,51.95,51.95
5.3333,52.675,52.675
5.6667,53.02,53.02
6,53.305,53.305
6.3333,57.605,57.605
6.6667,56.865,56.865
7,61.05,61.05
7.3333,61.81,61.81
7.6667,59.05,59.05
8,56.045,56.045
8.3333,47.09,47.09
8.6667,49.835,49.835
9,44.45,44.45
9.3333,42.465,42.465
9.6667,43.075,43.075
10,41.87,41.87
10.333,43.965,43.965
10.667,43.365,43.365
11,40.06,40.06
11.333,36.035,36.035
11.667,33.45,33.45
12,35.32,35.32
12.333,33.125,33.125
12.667,30.975,30.975
13,29.63,29.63
13.333,28.8,28.8
13.667,27.86,27.86
14,27.31,27.31
14.333,26.86,26.86
14.667,26.545,26.545
15,26.25,26.25
15.333,25.945,25.945
15.667,25.665,25.665
16,25.64,25.64
16.333,25.56,25.56
16.667,25.32,25.32
17,25.17,25.17
17.333,24.945,24.945
17.667,24.785,24.785
18,24.665,24.665
18.333,24.615,24.615
18.667,24.36,24.36
19,24.355,24.355
19.333,24.09,24.09
19.667,23.785,23.785
20,23.665,23.665
20.333,23.59,23.59
20.667,23.52,23.52
21,23.4,23.4
21.333,23.14,23.14
21.667,23.04,23.04
22,22.95,22.95
22.333,22.675,22.675
22.667,22.655,22.655
23,22.54,22.54
23.333,22.395,22.395
23.667,22.455,22.455
24,22.885,22.885
24.333,23.385,23.385
24.667,23.595,23.595
25,24.27,24.27
25.333,24.97,24.97
25.667,25.71,25.71
26,26.8,26.8
26.333,27.99,27.99
26.667,29.025,29.025
27,30.14,30.14
27.333,31.485,31.485
27.667,34.715,34.715
28,42.475,42.475
28.333,48.88,48.88
28.667,51.62,51.62
29,55.675,55.675
29.333,58.98,58.98
29.667,59.095,59.095
30,51.575,51.575
30.333,54.815,54.815
30.667,59.005,59.005
31,60.675,60.675
31.333,58.81,58.81
31.667,57.455,57.455
32,57.915,57.915
32.333,58.775,58.775
32.667,54.96,54.96
33,57.325,57.325
33.333,60.07,60.07
33.667,55.62,55.62
34,52.425,52.425
34.333,52.05,52.05
34.667,48.22,48.22
35,46.255,46.255
35.333,41.105,41.105
35.667,38.17,38.17
36,36.955,36.955
36.333,34.49,34.49
36.667,32.225,32.225
37,30.86,30.86
37.333,29.495,29.495
37.667,28.485,28.485
38,27.765,27.765
38.333,27.265,27.265
38.667,26.83,26.83
39,26.535,26.535
39.333,26.1,26.1
39.667,25.825,25.825
40,25.71,25.71
40.333,25.585,25.585
40.667,25.43,25.43
41,25.345,25.345
41.333,25.17,25.17
41.667,25,25
42,24.925,24.925
42.333,24.945,24.945
42.667,24.935,24.935
43,24.88,24.88
43.333,24.88,24.88
43.667,24.875,24.875
44,24.9,24.9
44.333,24.89,24.89
44.667,24.915,24.915
45,24.95,24.95
45.333,24.935,24.935
45.667,24.89,24.89
46,24.84,24.84
46.333,24.775,24.775
46.667,24.725,24.725
47,24.63,24.63
47.333,24.565,24.565
47.667,24.565,24.565
48,24.735,24.735
48.333,25.395,25.395
48.667,26.085,26.085
49,26.945,26.945
49.333,27.41,27.41
49.667,29.1,29.1
50,30.46,30.46
50.333,30.565,30.565
50.667,31.47,47.205
51,33.015,33.015
51.333,34.72,69.44
51.667,39.33,39.33
52,47.405,47.405
52.333,54.565,54.565
52.667,57.525,57.525
53,59.865,59.865
53.333,62.685,62.685
53.667,63.665,63.665
54,64.715,64.715
54.333,66.915,66.915
54.667,68.91,68.91
55,60.725,60.725
55.333,57.35,57.35
55.667,61.56,61.56
56,64.57,64.57
56.333,66.9,66.9
56.667,67.07,67.07
57,66.84,66.84
57.333,62.305,62.305
57.667,62.665,62.665
58,58.645,58.645
58.333,52.37,52.37
58.667,46.66,46.66
59,42.54,42.54
59.333,40.315,40.315
59.667,38.645,38.645
60,36.465,36.465
60.333,34.725,34.725
60.667,33.9,33.9
61,33.14,99.42
61.333,32.04,32.04
61.667,30.945,30.945
62,30.24,30.24
62.333,30.04,30.04
62.667,30.045,30.045
63,29.645,29.645
63.333,28.915,28.915
63.667,28.41,28.41
64,28.01,28.01
64.333,27.785,27.785
64.667,27.725,27.725
65,27.515,27.515
65.333,27.395,27.395
65.667,27.35,27.35
66,27.225,27.225
66.333,26.975,26.975
66.667,26.715,26.715
67,26.62,26.62
67.333,26.395,26.395
67.667,26.045,26.045
68,25.855,25.855
68.333,25.66,25.66
68.667,25.32,25.32
69,25.125,25.125
69.333,24.925,24.925
69.667,24.83,24.83
70,24.67,24.67
70.333,24.5,24.5
70.667,24.32,24.32
71,24.15,24.15
71.333,23.93,23.93
71.667,23.79,23.79
72,23.935,23.935
72.333,24.32,24.32
72.667,24.92,24.92
73,25.58,25.58
73.333,26.28,26.28
73.667,27.04,27.04
74,27.955,27.955
74.333,28.965,28.965
74.667,30.04,30.04
75,31.085,31.085
75.333,32.225,32.225
75.667,34.915,34.915
76,42.515,42.515
76.333,49.8,49.8
76.667,54.935,54.935
77,55.115,55.115
77.333,58.15,58.15
77.667,55.84,55.84
78,61.43,61.43
78.333,65.165,65.165
78.667,63.23,63.23
79,54.785,54.785
79.333,40.52,40.52
79.667,39.72,39.72
80,37.845,37.845
80.333,40.685,40.685
80.667,45.48,45.48
81,48.29,48.29
81.333,45.72,45.72
81.667,49.115,49.115
82,51.185,51.185
82.333,50.11,50.11
82.667,48.025,48.025
83,45.545,47.206
83.333,43.665,53.758
83.667,37.455,34.082
84,33.78,24.981
84.333,31.61,35.601
84.667,30.73,25.57
85,29.575,22.687
85.333,28.54,46.728
85.667,27.825,32.996
86,27.555,58.49
86.333,26.975,-10.525
86.667,25.475,-2.7137
87,25.03,35.629
87.333,24.89,46.267
87.667,24.785,14.584
88,24.69,6.9165
88.333,24.58,17.679
88.667,24.41,25.891
89,24.3,33.636
89.333,24.235,87.522
89.667,24.31,21.95
90,24.335,10.882
90.333,24.32,42.141
90.667,24.265,17.609
91,24.3,26.253
91.333,24.21,31.547
91.667,24.15,28.21
92,24.16,28.406
92.333,24.225,38.986
92.667,24.245,17.663
93,24.285,10.468
93.333,24.295,15.571
93.667,24.25,-0.22512
94,24.18,35.634
94.333,24.225,39.089
94.667,24.225,32.767
95,24.175,26.328
95.333,24.065,21.15
95.667,24.065,45.795
96,24.07,57.605
96.333,24.38,36.945
96.667,24.905,28.733
97,26.26,-5.2487
97.333,27.12,20.865
97.667,28.55,23.889
98,28.54,7.2039
98.333,28.78,20.653
98.667,28.555,26.307
99,28.83,17.619
99.333,30.14,16.309
99.667,33.625,46.95
100,43.4,46.21
100.33,43.81,53.117
100.67,46.04,53.377
101,45.765,34.935
101.33,52.215,47.034
101.67,56.01,53.669
102,56.45,71.215
102.33,58.39,52.441
102.67,48.815,49.752
103,48.175,51.804
103.33,48.795,66.314
103.67,57.965,57.247
104,50.3,55.187
104.33,52.665,57.625
104.67,56.725,69.264
105,58.51,65.643
105.33,59.11,78.901
105.67,57.755,39.371
106,52.38,53.349
106.33,49.755,44.693
106.67,47.865,36.846
107,46.44,44.789
107.33,47.92,51.748
107.67,45.695,48.763
108,42.68,10.787
108.33,39.39,45.254
108.67,35.85,38.28
109,32.45,36.743
109.33,30.13,32.419
109.67,28.665,35.794
110,27.74,26.769
110.33,27.47,9.0372
110.67,26.805,16.949
111,25.935,35.479
111.33,25.19,27.025
111.67,24.415,2.5746
112,23.765,-6.4402
112.33,23.205,10.489
112.67,22.745,25.132
113,22.255,16.315
113.33,21.77,-17.489
113.67,21.445,24.206
114,21.155,21.901
114.33,21.275,2.427
114.67,21.19,50.17
115,21.025,140.72
115.33,20.865,19.997
115.67,20.72,11.912
116,20.615,28.325
116.33,20.565,31.982
116.67,20.55,2.0329
117,20.565,15.594
117.33,20.57,9.8765
117.67,20.565,9.7738
118,20.41,8.4387
118.33,20.205,16.809
118.67,19.885,2.0457
119,19.545,30.271
119.33,18.595,18.206
119.67,18.38,9.5572
120,18.895,14.887
120.33,19.31,-6.7728
120.67,19.72,28.32
121,20.255,25.11
121.33,21.02,28.899
121.67,22.145,16.926
122,23.495,13.945
122.33,24.82,52.199
122.67,23.93,56.706
123,23.07,33.491
123.33,23.66,36.178
123.67,26.765,46.222
124,40.235,57.659
124.33,44.675,26.154
124.67,50.18,67.908
125,52.985,47.541
125.33,54.09,59.031
125.67,57.05,64.451
126,59.195,66.771
126.33,60.365,37.059
126.67,61.32,56.65
129,61.405,28.449
129.33,61.025,33.45
129.67,58.55,50.659
130,56.54,35.157
130.33,54.92,67.421
130.67,52.455,33.045
131,50.55,51.167
131.33,48.1,81.616
131.67,45.94,66.523
132,42.825,46.614
132.33,39.18,46.837
132.67,34.165,21.868
133,29.065,29.065
133.33,26.155,26.155
133.67,24.205,24.205
134,22.915,22.915
134.33,21.895,21.895
134.67,21.065,21.065
135,20.245,20.245
135.33,19.765,19.765
135.67,19.19,19.19
136,18.79,18.79
136.33,18.49,55.47
136.67,18.33,18.33
137,18.21,18.21
137.33,17.865,17.865
137.67,17.505,17.505
138,17.42,17.42
138.33,17.28,17.28
138.67,16.97,16.97
139,16.84,16.84
139.33,16.655,16.655
139.67,16.73,16.73
140,16.72,16.72
140.33,16.45,16.45
140.67,16.455,16.455
141,16.295,16.295
141.33,16.15,16.15
141.67,16.005,16.005
142,16.27,16.27
142.33,16.235,16.235
142.67,15.96,15.96
143,15.98,15.98
143.33,15.96,15.96
143.67,16.105,16.105
144,16.13,16.13
144.33,16.43,16.43
144.67,16.88,16.88
145,17.315,17.315
145.33,17.725,17.725
145.67,18.33,18.33
146,19.125,19.125
146.33,20.155,20.155
146.67,21.135,21.135
147,22.1,22.1
147.33,23.24,23.24
147.67,27.515,27.515
148,42.185,42.185
148.33,51.275,51.275
148.67,55.585,55.585
149,58.83,58.83
149.33,61.155,61.155
149.67,60.32,60.32
153.67,62.615,62.615
154,61.37,61.37
154.33,59.465,59.465
154.67,56.275,56.275
155,52.15,52.15
155.33,49.655,49.655
155.67,47.67,47.67
156,44.53,44.53
156.33,41.32,41.32
156.67,35.95,35.95
157,31.44,31.44
157.33,28.685,28.685
157.67,26.68,26.68
158,25.2,25.2
158.33,24.365,24.365
158.67,23.94,23.94
159,23.635,23.635
159.33,23.37,23.37
159.67,23.16,23.16
160,22.93,22.93
160.33,22.73,22.73
160.67,22.45,22.45
161,22.165,44.33
161.33,21.935,21.935
161.67,21.75,21.75
162,21.54,21.54
162.33,21.625,21.625
162.67,21.795,21.795
163,21.905,21.905
163.33,21.83,21.83
163.67,21.785,21.785
164,21.37,21.37
164.33,21.52,21.52
164.67,21.565,21.565
165,21.45,21.45
165.33,21.33,21.33
165.67,21.08,21.08
166,20.78,20.78
166.33,20.445,20.445
166.67,20.25,20.25
167,20.09,20.09
167.33,19.92,19.92
167.67,19.86,19.86
168,19.995,19.995
168.33,20.415,20.415
168.67,20.825,20.825
169,21.385,21.385
169.33,22.17,22.17
169.67,23.055,23.055
170,24.035,24.035
170.33,25.22,25.22
170.67,26.61,26.61
171,28.05,28.05
171.33,29.32,29.32
171.67,32.61,32.61
172,42.67,42.67
172.33,50.57,50.57
172.67,53.995,53.995
173,55.84,55.84
173.33,58.285,58.285
173.67,60.355,60.355
174,62.575,62.575
174.33,64.295,64.295
176.67,64.465,64.465
177,61.04,61.04
177.33,61.27,61.27
177.67,60.63,60.63
178,58.635,58.635
178.33,56.95,56.95
178.67,55.21,55.21
179,52.795,52.795
179.33,50.28,50.28
179.67,47.86,47.86
180,44.065,44.065
180.33,39.55,39.55
180.67,35.2,35.2
181,30.945,30.945
181.33,28.225,28.225
181.67,26.09,26.09
182,24.605,24.605
182.33,23.47,23.47
182.67,22.51,22.51
183,21.76,21.76
183.33,21.545,21.545
183.67,20.685,20.685
184,20.205,20.205
184.33,19.695,19.695
184.67,19.07,19.07
185,18.68,18.68
185.33,18.61,18.61
185.67,18.345,18.345
186,17.855,17.855
186.33,17.515,17.515
186.67,17.16,17.16
187,16.93,16.93
187.33,16.745,16.745
187.67,16.615,16.615
188,16.385,16.385
188.33,16.035,16.035
188.67,15.89,15.89
189,15.58,15.58
189.33,15.455,15.455
189.67,15.085,15.085
190,14.95,14.95
190.33,14.93,14.93
190.67,14.86,14.86
191,14.805,14.805
191.33,14.785,14.785
191.67,14.63,14.63
192,14.575,14.575
192.33,14.7,14.7
192.67,15.055,15.055
193,15.665,15.665
193.33,16.225,16.225
193.67,17.065,17.065
194,17.965,17.965
194.33,18.785,18.785
194.67,19.97,19.97
195,21.26,21.26
195.33,22.55,22.55
195.67,27.645,27.645
196,43.655,43.655
196.33,50.545,50.545
196.67,54.105,54.105
197,56.665,56.665
197.33,58.405,58.405
197.67,59.3,59.3
198,61.15,61.15
201,60.865,60.865
201.33,59.295,59.295
201.67,58.465,58.465
202,56.42,56.42
202.33,54.1,54.1
202.67,52.23,52.23
203,50.73,50.73
203.33,48.025,48.025
203.67,43.855,43.855
204,40.515,40.515
204.33,36.56,36.56
204.67,31.755,31.755
205,27.675,27.675
205.33,24.96,24.96
205.67,23.015,23.015
206,21.69,21.69
206.33,20.865,20.865
206.67,20.06,20.06
207,19.4,19.4
207.33,18.925,18.925
207.67,18.415,18.415
208,18.225,18.225
208.33,17.885,17.885
208.67,17.635,17.635
209,17.43,17.43
209.33,17.445,17.445
209.67,17.415,17.415
210,17.315,17.315
210.33,17.32,17.32
210.67,17.18,17.18
211,17.245,17.245
211.33,17.21,17.21
211.67,17.165,17.165
212,17.05,17.05
212.33,16.995,16.995
212.67,16.975,16.975
213,16.87,16.87
213.33,16.67,16.67
213.67,16.565,16.565
214,16.655,16.655
214.33,16.805,16.805
214.67,16.715,16.715
215,16.595,16.595
215.33,16.15,16.15
215.67,15.87,15.87
216,16.09,16.09
216.33,16.495,16.495
216.67,17.04,17.04
217,17.625,17.625
217.33,18.41,18.41
217.67,19.355,19.355
218,20.51,20.51
218.33,21.74,21.74
218.67,23.045,23.045
219,24.545,24.545
219.33,26.315,26.315
219.67,31.425,31.425
220,42.69,42.69
220.33,48.205,48.205
220.67,51.65,51.65
221,54.065,54.065
221.33,56.75,56.75
221.67,58.67,58.67
222,58.645,58.645
222.33,59.615,59.615
222.67,59.09,59.09
223,59.85,59.85
223.33,60.945,60.945
223.67,62.17,62.17
224,59.825,59.825
224.33,60.95,60.95
224.67,59.88,59.88
225,60.795,60.795
225.33,60.25,60.25
225.67,58.305,58.305
226,56.985,56.985
226.33,55.095,55.095
226.67,52.585,52.585
227,51.255,51.255
227.33,48.82,48.82
227.67,46.065,46.065
228,42.69,42.69
228.33,38.685,38.685
228.67,34.215,34.215
229,30.395,30.395
229.33,28.085,28.085
229.67,26.585,26.585
230,25.57,25.57
230.33,24.6,24.6
230.67,23.98,23.98
231,23.495,23.495
231.33,22.98,22.98
231.67,22.58,22.58
232,22.18,22.18
232.33,22.195,22.195
232.67,22.045,22.045
233,21.795,21.795
233.33,21.935,21.935
233.67,22.28,22.28
234,22.51,22.51
234.33,22.655,22.655
234.67,22.825,22.825
235,22.65,22.65
235.33,22.44,22.44
235.67,22.315,22.315
236,22.155,22.155
236.33,21.855,21.855
236.67,21.62,21.62
237,21.375,21.375
237.33,21.155,21.155
237.67,20.985,20.985
238,20.91,20.91
238.33,20.98,20.98
238.67,21.115,21.115
239,21.21,21.21
239.33,21.295,21.295
239.67,21.315,21.315
240,21.28,21.28
240.33,21.305,21.305
240.67,21.83,21.83
241,22.605,22.605
241.33,23.61,23.61
241.67,24.725,24.725
242,27.125,27.125
242.33,30.17,30.17
242.67,30.61,30.61
243,30.11,30.11
243.33,28.665,28.665
243.67,27.045,27.045


==> data/at_sm_event.txt <==
0	14.62499809	0.053248852
0.333333333	14.75	0.056592494
0.666666667	14.77499962	0.053763255
1	14.88499832	0.051962823
1.333333333	14.94000053	0.052991644
1.666666667	14.95000076	0.06019336
2	15.02999878	0.057878524
2.333333333	15.26499748	0.058135733
2.666666667	15.40999985	0.058907345
3	15.5549984	0.051962838
3.333333333	15.70999908	0.060964972
3.666666667	15.84499741	0.059678942
4	15.94000053	0.057106912
4.333333333	16.07999992	0.059421748
4.666666667	16.25499725	0.063537002
5	16.43999863	0.058135733
5.333333333	16.54499817	0.055820882
5.666666667	16.6099987	0.054792061
6	16.68499947	0.052734435
6.333333333	16.80500031	0.064051419
6.666666667	16.95499802	0.054534867
7	17.20499802	0.057878524
7.333333333	17.51499939	0.056849703
7.666666667	18.31500053	0.059936151
8	19.22499847	0.057106912
8.333333333	19.93499756	0.062508181
8.666666667	20.07499886	0.062250987
9	20.69499969	0.057878524
9.333333333	22.08999825	0.053763255
9.666666667	23.01499748	0.062508181
10	23.23999977	0.062765405
10.33333333	24.99499893	0.06019336
10.66666667	25.71999741	0.063537002
11	25.03499985	0.053248852
11.33333333	25.07999802	0.052220032
11.66666667	26.2349968	0.057621315
12	27.35499954	0.060707763
12.33333333	27.95500183	0.060450554
12.66666667	30.37999725	0.053248852
13	30.63999557	0.057621315
13.33333333	30.93499756	0.053248838
13.66666667	31.56499863	0.053506061
14	32.08499908	0.057364106
14.33333333	31.71500015	0.050934017
14.66666667	31.59500122	0.047333166
15	30.88999939	0.045532733
15.33333333	31.00999832	0.047333166
15.66666667	30.55999756	0.053763255
16	30.11499786	0.050934017
16.33333333	29.1099968	0.057106897
16.66666667	28.65499878	0.044761136
17	27.21999741	0.051705629
17.33333333	26.18999863	0.05273445
17.66666667	25.51499939	0.051191226
18	24.93500137	0.047333166
18.33333333	24.38999748	0.046304345
18.66666667	23.9299984	0.049133599
19	23.47500038	0.055306479
19.33333333	23.1099987	0.051962823
19.66666667	22.81499863	0.058650136
20	22.50499916	0.057364121
20.33333333	22.22499847	0.052220047
20.66666667	22.07499886	0.056849703
21	21.91999817	0.049390793
21.33333333	21.79500008	0.054277673
21.66666667	21.72999763	0.055306479
22	21.58499718	0.052991644
22.33333333	21.38500023	0.056592509
22.66666667	21.21499825	0.053763255
23	21.00499725	0.048361987
23.33333333	20.76499939	0.057106897
23.66666667	20.62999916	0.050419614
24	20.53999901	0.058907345
24.33333333	20.47999954	0.057878524
24.66666667	20.39999771	0.048619181
25	19.95999908	0.082055688
25.33333333	19.00999832	0.2536107
25.66666667	18.64999771	0.289619237
26	18.40999794	0.310452759
26.33333333	18.16999817	0.339002371
26.66666667	17.95499992	0.27624464
27	17.79500008	0.252839088
27.33333333	17.62999916	0.233034372
27.66666667	17.38499832	0.218888164
28	17.08499908	0.211429253
28.33333333	16.96500015	0.203713164
28.66666667	16.87999916	0.196768641
29	16.86000061	0.192910582
29.33333333	16.88999748	0.190338552
29.66666667	16.89999771	0.187252104
30	16.92499924	0.183136821
30.33333333	17.05999756	0.183136836
30.66666667	17.3599987	0.180050373
31	17.67499924	0.180307567
31.33333333	17.99999809	0.177478328
31.66666667	18.53999901	0.173105866
32	18.97999763	0.176192299
32.33333333	19.26999855	0.175163493
32.66666667	19.79999924	0.170019418
33	20.4849987	0.170019418
33.33333333	21.03999901	0.171562627
33.66666667	21.03999901	0.169762209
34	21.61999893	0.166675761
34.33333333	21.53999901	0.162560508
34.66666667	21.83499908	0.160502881
35	22.12499809	0.162303299
35.33333333	21.83499908	0.160502881
35.66666667	22.05500031	0.161788896
36	22.92499924	0.16076009
36.33333333	22.98999977	0.157930836
36.66666667	23.66999817	0.15818803
37	22.6799984	0.156387612
37.33333333	24.29999733	0.154587179
37.66666667	24.31999779	0.150729135
38	23.62499809	0.154844388
38.33333333	22.75499916	0.15201515
38.66666667	22.49499702	0.151757941
39	23.67000008	0.150214717
39.33333333	23.78499794	0.148671493
39.66666667	23.96999931	0.148928702
40	23.45999908	0.149700314
40.33333333	22.83999825	0.14815709
40.66666667	22.32999802	0.148671493
41	21.90999985	0.146099448
41.33333333	21.53499794	0.146099448
41.66666667	21.22499847	0.146356657
42	20.82499886	0.144556224
42.33333333	20.46999931	0.148414299
42.66666667	19.98999977	0.14815709
43	19.42499924	0.155358806
43.33333333	19.21999931	0.152786762
43.66666667	19.11999893	0.154844388
44	19.05999756	0.152272359
44.33333333	19.0549984	0.156387612
44.66666667	19.11999893	0.159216866
45	19.09999847	0.153558359
45.33333333	19.15999985	0.154844388
45.66666667	19.30999947	0.185708851
46	19.31999779	0.252067477
46.33333333	19.19999886	0.239721686
46.66666667	19.19499969	0.230462343
47	19.21999741	0.221460208
47.33333333	19.25999832	0.216058925
47.66666667	19.28999901	0.207571208

==> data/mean_profile.txt <==
0	16.8877
0.16667	16.8136
0.33333	16.7383
0.5	16.6606
0.66667	16.5787
0.83333	16.4974
1	16.426
1.1667	16.3732
1.3333	16.3153
1.5	16.2502
1.6667	16.1734
1.8333	16.0915
2	16.0126
2.1667	15.9169
2.3333	15.8335
2.5	15.7579
2.6667	15.6799
2.8333	15.6043
3	15.5434
3.1667	15.4711
3.3333	15.3979
3.5	15.3541
3.6667	15.2977
3.8333	15.2581
4	15.1888
4.1667	15.1174
4.3333	15.0643
4.5	15.0013
4.6667	14.9209
4.8333	14.866
5	14.8243
5.1667	14.7826
5.3333	14.7379
5.5	14.6779
5.6667	14.6422
5.8333	14.6416
6	14.6617
6.1667	14.6962
6.3333	14.7424
6.5	14.8174
6.6667	14.9068
6.8333	15.0013
7	15.1426
7.1667	15.3316
7.3333	15.5938
7.5	15.9538
7.6667	16.4392
7.8333	17.0155
8	17.6149
8.1667	18.2416
8.3333	18.9346
8.5	19.6585
8.6667	20.3947
8.8333	21.1819
9	22.0003
9.1667	22.8766
9.3333	23.7727
9.5	24.5917
9.6667	25.264
9.8333	25.8805
10	26.4937
10.167	26.9566
10.333	27.3733
10.5	27.9076
10.667	28.5661
10.833	29.062
11	29.6596
11.167	30.2707
11.333	30.6847
11.5	31.1356
11.667	31.6399
11.833	31.9507
12	32.1748
12.167	32.4148
12.333	32.7085
12.5	32.9686
12.667	33.2632
12.833	33.7177
13	34.0378
13.167	34.168
13.333	34.4068
13.5	34.5502
13.667	34.6072
13.833	34.6894
14	34.5634
14.167	34.4404
14.333	34.3168
14.5	34.0864
14.667	33.8395
14.833	33.5764
15	33.2806
15.167	33.0703
15.333	32.7178
15.5	32.2975
15.667	31.8919
15.833	31.4119
16	30.9475
16.167	30.3022
16.333	29.5618
16.5	28.8643
16.667	28.0471
16.833	27.2071
17	26.4469
17.167	25.7368
17.333	25.0282
17.5	24.3655
17.667	23.7562
17.833	23.2042
18	22.7182
18.167	22.249
18.333	21.8449
18.5	21.4816
18.667	21.1462
18.833	20.8606
19	20.5915
19.167	20.3368
19.333	20.1097
19.5	19.9324
19.667	19.7545
19.833	19.5733
20	19.4182
20.167	19.2673
20.333	19.1146
20.5	18.9469
20.667	18.7876
20.833	18.6238
21	18.478
21.167	18.3538
21.333	18.2362
21.5	18.1432
21.667	18.0451
21.833	17.9515
22	17.8444
22.167	17.7412
22.333	17.6347
22.5	17.5282
22.667	17.422
22.833	17.3215
23	17.2279
23.167	17.1403
23.333	17.0572
23.5	16.9651
23.667	16.8706
23.833	16.801
24	16.8877
24.16667	16.8136
24.33333	16.7383
24.5	16.6606
24.66667	16.5787
24.83333	16.4974
25	16.426
25.1667	16.3732
25.3333	16.3153
25.5	16.2502
25.6667	16.1734
25.8333	16.0915
26	16.0126
26.1667	15.9169
26.3333	15.8335
26.5	15.7579
26.6667	15.6799
26.8333	15.6043
27	15.5434
27.1667	15.4711
27.3333	15.3979
27.5	15.3541
27.6667	15.2977
27.8333	15.2581
28	15.1888
28.1667	15.1174
28.3333	15.0643
28.5	15.0013
28.6667	14.9209
28.8333	14.866
29	14.8243
29.1667	14.7826
29.3333	14.7379
29.5	14.6779
29.6667	14.6422
29.8333	14.6416
30	14.6617
30.1667	14.6962
30.3333	14.7424
30.5	14.8174
30.6667	14.9068
30.8333	15.0013
31	15.1426
31.1667	15.3316
31.3333	15.5938
31.5	15.9538
31.6667	16.4392
31.8333	17.0155
32	17.6149
32.1667	18.2416
32.3333	18.9346
32.5	19.6585
32.6667	20.3947
32.8333	21.1819
33	22.0003
33.1667	22.8766
33.3333	23.7727
33.5	24.5917
33.6667	25.264
33.8333	25.8805
34	26.4937
34.167	26.9566
34.333	27.3733
34.5	27.9076
34.667	28.5661
34.833	29.062
35	29.6596
35.167	30.2707
35.333	30.6847
35.5	31.1356
35.667	31.6399
35.833	31.9507
36	32.1748
36.167	32.4148
36.333	32.7085
36.5	32.9686
36.667	33.2632
36.833	33.7177
37	34.0378
37.167	34.168
37.333	34.4068
37.5	34.5502
37.667	34.6072
37.833	34.6894
38	34.5634
38.167	34.4404
38.333	34.3168
38.5	34.0864
38.667	33.8395
38.833	33.5764
39	33.2806
39.167	33.0703
39.333	32.7178
39.5	32.2975
39.667	31.8919
39.833	31.4119
40	30.9475
40.167	30.3022
40.333	29.5618
40.5	28.8643
40.667	28.0471
40.833	27.2071
41	26.4469
41.167	25.7368
41.333	25.0282
41.5	24.3655
41.667	23.7562
41.833	23.2042
42	22.7182
42.167	22.249
42.333	21.8449
42.5	21.4816
42.667	21.1462
42.833	20.8606
43	20.5915
43.167	20.3368
43.333	20.1097
43.5	19.9324
43.667	19.7545
43.833	19.5733
44	19.4182
44.167	19.2673
44.333	19.1146
44.5	18.9469
44.667	18.7876
44.833	18.6238
45	18.478
45.167	18.3538
45.333	18.2362
45.5	18.1432
45.667	18.0451
45.833	17.9515
46	17.8444
46.167	17.7412
46.333	17.6347
46.5	17.5282
46.667	17.422
46.833	17.3215
47	17.2279
47.167	17.1403
47.333	17.0572
47.5	16.9651
47.667	16.8706
47.833	16.801


==> data/rain_period.txt <==
0	-10.000
0.25	-10.000
0.5	-10.000
0.75	-10.000
1	-10.000
1.25	-10.000
1.5	-10.000
1.75	-10.000
2	-10.000
2.25	-10.000
2.5	-10.000
2.75	-10.000
3	-10.000
3.25	-10.000
3.5	-10.000
3.75	-10.000
4	-10.000
4.25	-10.000
4.5	-10.000
4.75	-10.000
5	-10.000
5.25	-10.000
5.5	-10.000
5.75	-10.000
6	-10.000
6.25	-10.000
6.5	-10.000
6.75	-10.000
7	-10.000
7.25	-10.000
7.5	-10.000
7.75	-10.000
8	-10.000
8.25	-10.000
8.5	-10.000
8.75	-10.000
9	-10.000
9.25	-10.000
9.5	-10.000
9.75	-10.000
10	-10.000
10.25	-10.000
10.5	-10.000
10.75	-10.000
11	-10.000
11.25	-10.000
11.5	-10.000
11.75	-10.000
12	-10.000
12.25	-10.000
12.5	-10.000
12.75	-10.000
13	-10.000
13.25	-10.000
13.5	-10.000
13.75	-10.000
14	-10.000
14.25	-10.000
14.5	-10.000
14.75	-10.000
15	-10.000
15.25	-10.000
15.5	-10.000
15.75	-10.000
16	-10.000
16.25	-10.000
16.5	-10.000
16.75	-10.000
17	-10.000
17.25	-10.000
17.5	-10.000
17.75	-10.000
18	-10.000
18.25	-10.000
18.5	-10.000
18.75	-10.000
19	-10.000
19.25	-10.000
19.5	-10.000
19.75	-10.000
20	-10.000
20.25	-10.000
20.5	-10.000
20.75	-10.000
21	-10.000
21.25	-10.000
21.5	-10.000
21.75	-10.000
22	-10.000
22.25	-10.000
22.5	-10.000
22.75	-10.000
23	-10.000
23.25	-10.000
23.5	-10.000
23.75	-10.000
24	-10.000
24.25	-10.000
24.5	-10.000
24.75	-10.000
25	0.000
25.25	0.000
25.5	0.000
25.75	0.000
26	0.000
26.25	0.000
26.5	0.000
26.75	-10.000
27	0.000
27.25	0.000
27.5	-10.000
27.75	0.000
28	-10.000
28.25	0.000
28.5	-10.000
28.75	0.000
29	-10.000
29.25	-10.000
29.5	0.000
29.75	-10.000
30	-10.000
30.25	0.000
30.5	-10.000
30.75	-10.000
31	0.000
31.25	-10.000
31.5	-10.000
31.75	0.000
32	-10.000
32.25	-10.000
32.5	0.000
32.75	-10.000
33	0.000
33.25	-10.000
33.5	0.000
33.75	-10.000
34	0.000
34.25	-10.000
34.5	0.000
34.75	-10.000
35	0.000
35.25	-10.000
35.5	0.000
35.75	-10.000
36	-10.000
36.25	0.000
36.5	-10.000
36.75	0.000
37	-10.000
37.25	0.000
37.5	-10.000
37.75	0.000
38	-10.000
38.25	0.000
38.5	-10.000
38.75	-10.000
39	-10.000
39.25	-10.000
39.5	-10.000
39.75	-10.000
40	-10.000
40.25	-10.000
40.5	-10.000
40.75	-10.000
41	-10.000
41.25	-10.000
41.5	-10.000
41.75	-10.000
42	-10.000
42.25	-10.000
42.5	-10.000
42.75	-10.000
43	-10.000
43.25	-10.000
43.5	-10.000
43.75	-10.000
44	-10.000
44.25	-10.000
44.5	-10.000
44.75	-10.000
45	-10.000
45.25	-10.000
45.5	-10.000
45.75	-10.000
46	-10.000
46.25	-10.000
46.5	-10.000
46.75	-10.000
47	-10.000
47.25	-10.000
47.5	-10.000
47.75	0.000


==> data/swp_reaction.txt <==
0	0.095687494	0.107261658	0.102632001
0.333333333	0.093372658	0.107261673	0.102632001
0.666666667	0.094915882	0.106490061	0.102117598
1	0.093115464	0.105975658	0.10288921
1.333333333	0.094401479	0.105975658	0.103403613
1.666666667	0.095430285	0.106490061	0.101345971
2	0.09414427	0.108033285	0.104432434
2.333333333	0.094401479	0.109833702	0.103146404
2.666666667	0.094915882	0.109833702	0.10288921
3	0.093887061	0.108804882	0.103660807
3.333333333	0.093372658	0.10803327	0.102374792
3.666666667	0.134782478	0.223775044	0.19959788
4	0.136582911	0.226604283	0.203970358
4.333333333	0.132724851	0.197283044	0.199083477
4.666666667	0.132724851	0.180822	0.195739836
5	0.127323583	0.173620269	0.193682209
5.333333333	0.124751538	0.168476194	0.190595746
5.666666667	0.126551956	0.164618134	0.189052537
6	0.122693911	0.161531702	0.186737686
6.333333333	0.120893478	0.158188045	0.18570888
6.666666667	0.122951105	0.156902015	0.184165657
7	0.119350255	0.156130418	0.182622433
7.333333333	0.120636269	0.153815567	0.182622418
7.666666667	0.120121866	0.149700314	0.181079194
8	0.117292628	0.149443105	0.181079194
8.333333333	0.119864658	0.148414284	0.179535955
8.666666667	0.117807031	0.14815709	0.179535955
9	0.116006598	0.146613866	0.177221134
9.333333333	0.118064225	0.146356657	0.177478328
9.666666667	0.118578643	0.145327851	0.176192299
10	0.117292613	0.145070627	0.176963925
10.33333333	0.116263792	0.144041821	0.175677896
10.66666667	0.117292613	0.143013	0.174134672
11	0.114977792	0.144041821	0.174906284
11.33333333	0.117292628	0.143270209	0.173620269
11.66666667	0.116521016	0.142498598	0.173105866
12	0.113434553	0.142498598	0.173363075

